The intracluster light on Frontier Fields clusters Abell 370 and Abell S1063

We analyzed the contribution of the intracluster light (ICL) to the total luminosity of two massive galaxy clusters observed by the Hubble Space Telescope within the Frontier Fields program, Abell 370 (z ~ 0.375) and Abell S1063 (z ~ 0.348), in order to correlate it with the dynamical stage of these systems.We applied an algorithm based on the Chebyshev-Fourier functions called CICLE, specially developed to disentangle the ICL from the light of galaxies and measure the ICL fraction. We measured the ICL fraction in three broadband optical filters, F435W, F606W, and F814W, without assuming any prior hypothesis about the ICL physical properties or morphology. The results obtained from the ICL fraction vary between ~7% - 25%, and ~3% - 22% for both A370 and AS1063, respectively, which are consistent with theoretical predictions for the total amount of ICL obtained by ICL formation and evolution simulations.We found enhanced ICL fractions in the intermediate filter F606W for both clusters and we suggest that this is due to the presence of an excess of younger/lower-metallicity stars in the ICL compared to the cluster galaxies. We conclude that both Abell 370 and Abell S1063 are merging systems since they exhibit a similar feature as merging CLASH and Frontier Fields clusters sub-sample previously analyzed. We compare these results to the dynamical indicators obtained through different methods and we reinforce the use of ICL as a new and independent method to determine the dynamical state of clusters of galaxies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
